Origin of young accreting neutron stars in high-mass X-ray binaries in supernova remnants

Recently, several accreting neutron stars (NSs) in X-ray binary systems inside supernova remnants have been discovered. They represent a puzzle for the standard magneto-rotational evolution of NSs, as their ages ($\lesssim 10^5$ years) are much shorter than the expected duration of Ejector and Propeller stages preceding the onset of wind accretion. To explain appearance of such systems, we consider rotational evolution of NSs with early fallback accretion and asymmetry in forward/backward transitions between Ejector and Propeller stages (so-called hysteresis effect proposed by V. Shvartsman in 1970). It is shown that after a successful fallback episode with certain realistic values of the initial spin period, stellar wind properties, and magnetic field, a young NS may not enter the Ejector stage during its evolution which results in a relatively rapid initiation of accretion within the lifetime of a supernova remnant. For a standard magnetic field $\sim 10^{12}$~G and initial spin period $\sim 0.1$~--~0.2~s accretion rate $\gtrsim 10^{14}$~--~$10^{15}$~g~s$^{-1}$ is enough to avoid the Ejector stage.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
